On an integrated Krylov-ADI solver for large-scale Lyapunov equations

One of the most computationally expensive steps of the low-rank ADI method for large-scale Lyapunov equations is the solution of a shifted linear system at each iteration. We propose the use of the extended Krylov subspace method for this task. In particular, we illustrate how a single approximation space can be constructed to solve all the shifted linear systems needed to achieve a prescribed accuracy in terms of Lyapunov residual norm. Moreover, we show how to fully merge the two iterative procedures in order to obtain a novel, efficient implementation of the low-rank ADI method, for an important class of equations. Many state-of-the-art algorithms for the shift computation can be easily incorporated into our new scheme, as well. Several numerical results illustrate the potential of our novel procedure when compared to an implementation of the low-rank ADI method based on sparse direct solvers for the shifted linear systems.

==> data_figure1.txt <==
1	8	0.988849061591496	1	24	0.995548284688345	1	40	0.997347343109442
2	86	0.974892362846755	2	234	0.975841460925202	2	350	0.975724974864632
3	104	0.629122340590011	3	240	0.975707481319675	3	350	0.975589030041024
4	104	0.628821357339355	4	276	0.589959740921058	4	460	0.608334721814827
5	104	0.0318729790162583	5	276	0.0290175929175001	5	460	0.607699274793032
6	132	0.0275952209801237	6	276	0.0287918896274661	6	460	0.0295970693779314
7	134	0.0275871100729631	7	348	0.0234471227261088	7	520	0.0246593641423088
8	134	0.0274855150868539	8	354	0.0234252766387764	8	530	0.0246307558620158
9	134	0.00897322205361921	9	354	0.00685207224464053	9	530	0.00718628370562652
10	134	0.00812139769666309	10	354	0.00680130683657781	10	530	0.00712835827961153
11	134	0.00811976929834878	11	360	0.00657001644140508	11	530	0.00712662808329204
12	134	0.00802822236376412	12	360	0.00582686279126746	12	530	0.00628075201332605
13	134	0.000254128881875729	13	366	0.00582623212536012	13	530	0.00615322610021124
14	134	0.000253232517036098	14	366	0.000111683438648719	14	530	0.000123150134259304
15	134	0.000165368926571775	15	366	0.000111020220827148	15	530	0.000122524666154896
16	134	0.000164402301702003	16	366	3.47081658612551e-05	16	530	4.00193414350495e-05
17	134	1.04527103995242e-05	17	366	3.34923984314292e-05	17	530	3.88052701830545e-05
18	134	9.83842393220428e-06	18	366	3.07156781424803e-06	18	530	3.87897485259165e-05
19	134	5.28982780926691e-06	19	366	2.99948698837732e-06	19	530	4.09460933930736e-06
20	134	5.28663822306274e-06	20	366	2.60793334648193e-06	20	530	4.06847979304542e-06
21	134	5.2644044217429e-06	21	366	2.60665046183863e-06	21	530	3.66772526157146e-06
22	134	1.7925853207065e-07	22	366	8.47783589544494e-08	22	540	3.64728860715375e-06
23	134	1.54008868028048e-07	23	366	4.07833195479261e-08	23	540	1.19377420153044e-07
24	134	4.31163270050562e-08	24	366	3.68076781757392e-08	24	540	6.4572783641374e-08
25	134	4.24713759869632e-08	25	366	3.64823747331232e-08	25	540	6.45247404261983e-08
26	134	3.81306325676251e-08	26	366	3.64672577429192e-08	26	540	6.01676692088957e-08
27	134	3.8111088285406e-08	27	366	9.99344778249354e-09	27	540	8.95326952380562e-09
28	134	1.38617273101556e-09	nan	nan	nan	nan	nan	nan


==> data_figure2.txt <==
1	1.11022471490858e-16	5.00000000000001e-12	1	6.50591110761081e-14	4.99999999999995e-12	1	8.29336872605463e-14	5.00000000000008e-12
2	2.04859579868204e-13	1.00000038061777e-11	2	2.29666664385646e-12	1.00000016075033e-11	2	6.84533232862291e-13	1.00000008235812e-11
3	4.55803223584781e-13	2.1592294734064e-11	3	6.6840908248182e-13	2.15776394967451e-11	3	8.57050019234313e-14	2.15688603713401e-11
4	3.3637061494104e-14	3.57088977720609e-11	4	4.10396905255043e-13	3.56424194354409e-11	4	3.68375576301982e-13	3.5602680610263e-11
5	1.89019272137065e-14	5.17512658786687e-11	5	7.62677384834089e-13	5.15720530905802e-11	5	8.62471535414402e-13	5.14652452312695e-11
6	8.40581197577135e-14	7.53360024748236e-11	6	9.68772609923622e-13	7.48197239782202e-11	6	1.50233512943526e-12	7.45042395907401e-11
7	7.69186863442639e-14	1.10203063730222e-10	7	1.02593663729318e-12	1.09449235277112e-10	7	1.5398808732426e-12	1.0895173081653e-10
8	2.36128720781076e-13	1.28217725763917e-10	8	2.43637667449199e-13	1.27295749553575e-10	8	5.81343232528186e-14	1.26697887255906e-10
9	2.3035851104269e-13	1.86791589785728e-10	9	3.83428298765974e-13	1.78998892015097e-10	9	2.55749355577752e-13	1.79119467176937e-10
10	2.33894848594616e-13	2.11791008243138e-10	10	5.3275266875163e-13	2.02533884229344e-10	10	2.67557661567062e-13	2.0331458715223e-10
11	2.84670566937189e-13	2.33260599581369e-10	11	5.26095539369657e-13	2.95463288206084e-10	11	1.12116891850558e-12	2.2385943048326e-10
12	3.23185169493127e-13	3.48382497872004e-10	12	5.66417904997591e-14	3.22632405387065e-10	12	3.70627720842305e-13	3.21143257428137e-10
13	1.55737843461479e-13	3.91456643361167e-10	13	2.1905247156988e-13	3.5955181215362e-10	13	3.33150072961479e-13	3.56072728238828e-10
14	1.06791063348379e-13	6.98205800821738e-10	14	1.88458254535881e-13	5.88839081207411e-10	14	3.88752469076424e-13	3.83974594481927e-10
15	8.15646040991141e-14	7.50233126505172e-10	15	5.88704289720861e-13	6.32106388533977e-10	15	7.98925005201348e-13	6.03149693889001e-10
16	1.8509792168665e-12	8.05696323789581e-10	16	1.08730377908279e-12	7.05845607428228e-10	16	2.10862229913916e-12	6.7096060258702e-10
17	7.41545069434155e-13	1.802845061844e-09	17	1.24445721248515e-12	1.4810679244124e-09	17	1.9532371938698e-12	1.34965195495188e-09
18	7.66844220509788e-13	2.27084966345416e-09	18	1.24119272056077e-12	1.58219214501697e-09	18	1.73927039120202e-12	1.43415026800231e-09
19	1.60146013405171e-12	2.39948044034715e-09	19	1.54869191636397e-12	1.67079049121887e-09	19	8.3488118902107e-13	1.51951416780661e-09
20	6.87229766821778e-13	3.13323552372985e-09	20	1.37285492824713e-11	1.99479784575593e-09	20	8.37652506679843e-13	1.77596578105002e-09
21	6.39566877703047e-11	3.32510198550836e-09	21	1.55086752726441e-11	5.54892684343923e-09	21	1.04174254618083e-11	1.86508726799668e-09
22	8.16673605210499e-11	8.67702558698716e-09	22	1.64389766945966e-11	5.99871245788706e-09	22	1.2183458741504e-11	5.01615028692013e-09
23	9.61505657228703e-11	9.15144046972508e-09	23	1.56812889501923e-10	6.29610175957224e-09	23	4.76997303931376e-11	5.44833603509789e-09
24	3.11472208431705e-09	1.09357001573694e-08	24	1.10522316321541e-10	1.0795445331163e-08	24	1.20930592828613e-11	8.69608365996937e-09
0	0	0	25	8.35148689282852e-10	1.22764321482062e-08	25	1.24365494889783e-11	9.47194511638833e-09
0	0	0	26	8.51227726412809e-10	1.29470441121097e-08	26	1.45590330315639e-10	9.86688961523748e-09
0	0	0	27	1.62971226762416e-08	1.34516452450361e-08	0	0	0
0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0


==> data_figure3.txt <==
1	55	1	31
2	57	2	31
3	55	3	31
4	55	4	30
5	56	5	30
6	54	6	30
7	53	7	30
8	53	8	30
9	53	9	29
10	54	10	29
11	53	11	29
12	52	12	29
13	52	13	29
14	52	14	29
15	52	15	29
16	51	16	29
17	52	17	29
18	52	18	29
19	51	19	29
20	52	20	29
21	53	21	28
22	51	22	28
23	51	23	28
24	52	24	28
25	53	25	28
26	52	26	28
27	53	27	28
28	52	28	28
29	53	29	29
30	53	30	28
31	51	31	28
32	51	32	28
33	52	33	28
34	52	34	28
35	51	35	28
nan	nan	36	28
nan	nan	37	28
nan	nan	38	28
nan	nan	39	28
nan	nan	40	28
nan	nan	41	28
nan	nan	42	28
nan	nan	43	28
nan	nan	44	28
nan	nan	45	28
nan	nan	46	28
nan	nan	47	28
nan	nan	48	28
nan	nan	49	28
nan	nan	50	28
nan	nan	51	28
nan	nan	52	28
nan	nan	53	28
nan	nan	54	28
nan	nan	55	28
nan	nan	56	28
nan	nan	57	28
nan	nan	58	28
nan	nan	59	28
nan	nan	60	28
nan	nan	61	28
nan	nan	62	28
nan	nan	63	28
nan	nan	64	28
nan	nan	65	28
nan	nan	66	28
nan	nan	67	28
nan	nan	68	28
nan	nan	69	28
nan	nan	70	28
nan	nan	71	28
nan	nan	72	28
nan	nan	73	28
nan	nan	74	28
nan	nan	75	28


==> figure1.tikz <==
\pgfplotscreateplotcyclelist{mylist2}{
{mark options={solid}, mark=*, solid},
{mark options={solid}, mark=triangle*, dashed},
{mark options={solid}, mark=x, dashdotdotted}
}
\begin{tikzpicture}
  \pgfplotstableread{data_figure1.txt}\tablefigureone 
  \pgfplotsset{
    every axis/.append style={
      cycle list name=mylist2,
      xmin = 0, 
      xmax = 30, 
      width = .7\textwidth, 
      height = .5\textwidth, 
      scale only axis,
    },
    legend image post style={black}
  }
  
  \begin{axis}[ 
    ymin = 0, 
    ymax = 600, 
    xtick = {0, 5, 10, 15, 20, 25, 30}, 
    ytick = {0, 100, 200, 300, 400, 500, 600}, 
    xlabel = {ADI index $j$}, 
    ylabel = {\textcolor{mycolor1}{Space dimension $2qm_j$}},
    legend style = {at={(0.5, 1.05)}, anchor=south},
    legend columns = 3
    ]
    \pgfplotsset{
      every axis plot/.append style={mycolor1},
      every y tick label/.append style={mycolor1}
    }
 	\addplot table[x index = 0, y index = 1] {\tablefigureone};
	\addplot table[x index = 3, y index = 4] {\tablefigureone};
 	\addplot table[x index = 6, y index = 7] {\tablefigureone}; 
    \legend{\(q=1\), \(q=3\), \(q=5\)};
  \end{axis}

  \begin{semilogyaxis}[
    axis y line*=right,
    axis x line=none,
    ylabel = {\textcolor{mycolor2}{Normalized residual norm \(\frac{r_{j}}{r_0}\)}}, 
    ]
    
    \pgfplotsset{
      every axis plot/.append style={mycolor2},
      every y tick label/.append style={mycolor2}
    }
    \addplot table[x index = 0, y index = 2] {\tablefigureone};
    \addplot table[x index = 3, y index = 5] {\tablefigureone};
    \addplot table[x index = 6, y index = 8] {\tablefigureone};
  \end{semilogyaxis}
  
\end{tikzpicture} 
